Holant Problems for Regular Graphs with Complex Edge Functions

We prove a complexity dichotomy theorem for Holant Problems on 3-regular graphs with an arbitrary complex-valued edge function. Three new techniques are introduced: (1) higher dimensional iterations in interpolation; (2) Eigenvalue Shifted Pairs, which allow us to prove that a pair of combinatorial gadgets in combination succeed in proving #P-hardness; and (3) algebraic symmetrization, which significantly lowers the symbolic complexity of the proof for computational complexity. With holographic reductions the classification theorem also applies to problems beyond the basic model.

==> metadata.txt <==
Holant Problems for Regular Graphs with Complex Edge Functions

Michael Kowalczyk and Jin-Yi Cai

CC

F.2.1

12 pages, to be published in the 27th International Symposium on Theoretical Aspects of Computer Science (STACS 2010)

We prove a complexity dichotomy theorem for Holant Problems on 3-regular graphs with an arbitrary complex-valued edge function.  Three new techniques are introduced: (1) higher dimensional iterations in interpolation; (2) Eigenvalue Shifted Pairs, which allow us to prove that a pair of combinatorial gadgets in combination succeed in proving #P-hardness; and (3) algebraic symmetrization, which significantly lowers the symbolic complexity of the proof for computational complexity.  With holographic reductions the classification theorem also applies to problems beyond the basic model.
